Domain Knowledge Driven Pseudo Labels for Interpretable Goal-Conditioned Interactive Trajectory Prediction

Motion forecasting in highly interactive scenarios is a challenging problem in autonomous driving. In such scenarios, we need to accurately predict the joint behavior of interacting agents to ensure the safe and efficient navigation of autonomous vehicles. Recently, goal-conditioned methods have gained increasing attention due to their advantage in performance and their ability to capture the multimodality in trajectory distribution. In this work, we study the joint trajectory prediction problem with the goal-conditioned framework. In particular, we introduce a conditional-variational-autoencoder-based (CVAE) model to explicitly encode different interaction modes into the latent space. However, we discover that the vanilla model suffers from posterior collapse and cannot induce an informative latent space as desired. To address these issues, we propose a novel approach to avoid KL vanishing and induce an interpretable interactive latent space with pseudo labels. The proposed pseudo labels allow us to incorporate domain knowledge on interaction in a flexible manner. We motivate the proposed method using an illustrative toy example. In addition, we validate our framework on the Waymo Open Motion Dataset with both quantitative and qualitative evaluations.

==> cwhddqtgxvkyhhzgwbtksfdckwcnbdny/outline.txt <==

I. Introduction
Challenge in interactive prediction
    - necessary to learn joint distribution, in contrast to marginal
    - necessary to incorporate interaction knowledge & features

Goal-based prediction
    - general advantages
    - why it is suitable for our purpose

Framework 
Contribution

II. Related Work 

Preliminaries (Lingfeng)
A. Goal conditioned Trajectory Prediction 1
B. Jointly Prediction of Multiple Agents 1

III. Methodology
A. Toy example (Lingfeng) 1
- marginal is not sufficient, discuss different joint(multi modes in one prob density graph vs. hierarchical two graphs with prior)
- introduce CVAE and interaction feature can help get interpretable latent space
B. Overall Framework (Chen)
- Joint goal prediction
- Mention change due to Autoregressive 
- Interaction feature, take average speed as example
- Sampling method (TODO)

IV. Experiment 
- Data processing details (move to appendix if redundant)
    - Data processing (Yaru)
    - Graph search for map and goal selection (Lingfeng) 1
- Results
    - Baselines: Marginal model, CVAE + no interaction, CVAE + interaction
    - metric improvement (TODO: sampling to improve MAP)
    - correspondence to ground-truth interaction features of latent space
    - visualization: compare goal distribution of different latent space

Appendix:
1. data process details
2. discussion about MAP 

==> outline.txt <==

I. Introduction
Challenge in interactive prediction
    - necessary to learn joint distribution, in contrast to marginal
    - necessary to incorporate interaction knowledge & features

Goal-based prediction
    - general advantages
    - why it is suitable for our purpose

Framework 
Contribution

II. Related Work 

Preliminaries (Lingfeng)
A. Goal conditioned Trajectory Prediction 1
B. Jointly Prediction of Multiple Agents 1

III. Methodology
A. Toy example (Lingfeng) 1
- marginal is not sufficient, discuss different joint(multi modes in one prob density graph vs. hierarchical two graphs with prior)
- introduce CVAE and interaction feature can help get interpretable latent space
B. Overall Framework (Chen)
- Joint goal prediction
- Mention change due to Autoregressive 
- Interaction feature, take average speed as example
- Sampling method (TODO)

IV. Experiment 
- Data processing details (move to appendix if redundant)
    - Data processing (Yaru)
    - Graph search for map and goal selection (Lingfeng) 1
- Results
    - Baselines: Marginal model, CVAE + no interaction, CVAE + interaction
    - metric improvement (TODO: sampling to improve MAP)
    - correspondence to ground-truth interaction features of latent space
    - visualization: compare goal distribution of different latent space

Appendix:
1. data process details
2. discussion about MAP 
